QSMnet-INR: Single-Orientation Quantitative Susceptibility Mapping via Implicit Neural Representation in k-Space

Quantitative Susceptibility Mapping (QSM) quantifies tissue magnetic susceptibility from magnetic-resonance phase data and plays a crucial role in brain microstructure imaging, iron-deposition assessment, and neurological-disease research. However, single-orientation QSM inversion remains highly ill-posed because the dipole kernel exhibits a cone-null region in the Fourier domain, leading to streaking artifacts and structural loss. To overcome this limitation, we propose QSMnet-INR, a deep, physics-informed framework that integrates an Implicit Neural Representation (INR) into the k-space domain. The INR module continuously models multi-directional dipole responses and explicitly completes the cone-null region, while a frequency-domain residual-weighted Dipole Loss enforces physical consistency. The overall network combines a 3D U-Net-based QSMnet backbone with the INR module through alternating optimization for end-to-end joint training. Experiments on the 2016 QSM Reconstruction Challenge, a multi-orientation GRE dataset, and both in-house and public single-orientation clinical data demonstrate that QSMnet-INR consistently outperforms conventional and recent deep-learning approaches across multiple quantitative metrics. The proposed framework shows notable advantages in structural recovery within cone-null regions and in artifact suppression. Ablation studies further confirm the complementary contributions of the INR module and Dipole Loss to detail preservation and physical stability. Overall, QSMnet-INR effectively alleviates the ill-posedness of single-orientation QSM without requiring multi-orientation acquisition, achieving high accuracy, robustness, and strong cross-scenario generalization-highlighting its potential for clinical translation.

==> QSMnet-INR_Reference.txt <==

@article{
WuLi-146,
   Author = {Wu, Bing and Li, Wei and Guidon, Arnaud and Liu, Chunlei},
   Title = {Whole brain susceptibility mapping using compressed sensing},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {67},
   Number = {1},
   Pages = {137-147},
   DOI = {10.1002/mrm.23000},
   Note = {identifier: 10.1002/mrm.23000},
   Year = {2012} }




@article{
ShiFeng-13,
   Author = {Shi, Yuting and Feng, Ruimin and Li, Zhenghao and Zhuang, Jie and Zhang, Yuyao and Wei, Hongjiang},
   Title = {Towards in vivo ground truth susceptibility for single-orientation deep learning QSM: A multi-orientation gradient-echo MRI dataset},
   Journal = {NeuroImage},
   Volume = {261},
   Pages = {119522},
   DOI = {10.1016/j.neuroimage.2022.119522},
   Note = {item_number: S1053811922006371
identifier: S1053811922006371},
   Year = {2022} }




@article{
RavanfarLoi-105,
   Author = {Ravanfar, P. and Loi, SM and Syeda, WT},
   Title = {Systematic review: quantitative susceptibility mapping (QSM) of brain iron profile in neurodegenerative diseases},
   Abstract = {… palsy (PSP), Fabry disease, and syndrome of neurodegeneration with brain iron accumulation (NBIA). Table 1 shows the number of studies found for each neurodegenerative disease. …},
   Year = {2021} }




@article{
Liu-27,
   Author = {Liu, Chunlei},
   Title = {Susceptibility tensor imaging},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {63},
   Number = {6},
   Pages = {1471-1477},
   DOI = {10.1002/mrm.22482},
   Note = {identifier: 10.1002/mrm.22482},
   Year = {2010} }




@article{
SalmanRamesh-158,
   Author = {Salman, Fahad and Ramesh, Abhisri and Jochmann, Thomas and Prayer, Mirjam and Adegbemigun, Ademola and Reeves, Jack A. and Wilding, Gregory E. and Cho, Junghun and Jakimovski, Dejan and Bergsland, Niels and Dwyer, Michael G. and Zivadinov, Robert and Schweser, Ferdinand},
   Title = {Sensitivity of Quantitative Susceptibility Mapping in Clinical Brain Research},
   Journal = {ArXiv},
   Abstract = {BACKGROUND: Quantitative susceptibility mapping (QSM) of the brain is an advanced  MRI technique for assessing tissue characteristics based on magnetic  susceptibility, which varies with the composition of the tissue, such as iron,  calcium, and myelin levels. QSM consists of multiple processing steps, with  various choices for each step. Despite its increasing application in detecting  and monitoring neurodegenerative diseases, the impact of algorithmic choices in  QSM's workflow on clinical outcomes has not been thoroughly quantified.  OBJECTIVE: This study aimed to evaluate how choices in background field removal  (BFR), dipole inversion algorithms, and anatomical referencing impact the  sensitivity and reproducibility error of QSM in detecting group-level and  longitudinal changes in deep gray matter susceptibility in a clinical setting.  METHODS: We compared 378 different QSM pipelines using a 10-year follow-up  dataset of healthy adults. We analyzed the sensitivity of pipelines to detect  known aging-related susceptibility changes in the DGM over time. RESULTS: We  found high variability in the sensitivity of QSM pipelines to detect  susceptibility changes. The study highlighted that while most pipelines could  detect changes reliably, the choice of BFR algorithm and the referencing strategy  substantially influenced the outcome reproducibility error and sensitivity.  Notably, pipelines using RESHARP with AMP-PE, HEIDI or LSQR inversion showed the  highest overall sensitivity. CONCLUSIONS: The findings underscore the critical  influence of algorithmic choices in QSM processing on the accuracy and  reliability of detecting physiological changes in the brain. This has profound  implications for clinical research and trials where QSM is used as a biomarker  for disease progression, highlighting that careful consideration should be given  to pipeline configuration to optimize clinical outcomes.},
   Year = {2025} }




@article{
Singh-ReillySatoh-127,
   Author = {Singh-Reilly, Neha and Satoh, Ryota and Graff-Radford, Jonathan and Machulda, Mary M. and Lowe, Val J. and Josephs, Keith A. and Whitwell, Jennifer L.},
   Title = {Relationship between tau-PET and quantitative susceptibility mapping in atypical Alzheimer’s disease},
   Journal = {Frontiers in Aging Neuroscience},
   Volume = {17},
   Pages = {1615718},
   DOI = {10.3389/fnagi.2025.1615718},
   Note = {identifier: 10.3389/fnagi.2025.1615718},
   Year = {2025} }




@article{
BilgicCostagli-122,
   Author = {Bilgic, Berkin and Costagli, Mauro and Chan, Kwok Shing and Duyn, Jeff and Langkammer, Christian and Lee, Jongho and Li, Xu and Liu, Chunlei and Marques, José P. and Milovic, Carlos and Robinson, Simon Daniel and Schweser, Ferdinand and Shmueli, Karin and Spincemaille, Pascal and Straub, Sina and van Zijl, Peter and Wang, Yi},
   Title = {Recommended implementation of quantitative susceptibility mapping for clinical research in the brain: A consensus of theISMRM electro‐magnetic tissue properties study group},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {91},
   Number = {5},
   Pages = {1834-1862},
   DOI = {10.1002/mrm.30006},
   Note = {identifier: 10.1002/mrm.30006},
   Year = {2024} }




@article{
VinayagamaniSheelakumari-156,
   Author = {Vinayagamani, Selvadasan and Sheelakumari, R. and Sabarish, Sekar and Senthilvelan, Santhakumar and Ros, Roopa and Thomas, Bejoy and Kesavadas, Chandrasekharan},
   Title = {Quantitative Susceptibility Mapping: Technical Considerations and Clinical Applications in Neuroimaging},
   Journal = {J Magn Reson Imaging},
   Volume = {53},
   Number = {1},
   Pages = {23-37},
   DOI = {10.1002/jmri.27058},
   Abstract = {Quantitative susceptibility mapping (QSM) is a novel magnetic resonance imaging  (MRI) technique for quantifying the spatial distribution of magnetic  susceptibility within an object or tissue. Recently, QSM has been widely used to  study various dominant magnetic susceptibility sources in the brain, including  iron and calcium. In addition, the method enables mapping of the cerebral  metabolic rate of oxygen, which could act as a new metabolic biomarker for  diseases that involve disruption of the brain's oxygen supply. Thus, the clinical  applications of QSM are wide-reaching and hold great promise as imaging  biomarkers for studying several neurological diseases. This review aims to  summarize the physical concepts and potential clinical applications of QSM in  neuroimaging. EVIDENCE LEVEL: 5 TECHNICAL EFFICACY: Stage 2.},
   Keywords = {clinical applications; iron quantification; quantitative susceptibility mapping; venous oxygen saturation},
   Year = {2021} }




@article{
LangkammerSchweser-111,
   Author = {Langkammer, C. and Schweser, F. and Shmueli, K.},
   Title = {Quantitative susceptibility mapping: report from the 2016 reconstruction challenge},
   Abstract = {… To systematically compare and quantitatively assess the many available algorithms, we implemented the first QSM reconstruction challenge in the context of the 4th International …},
   Year = {2018} }




@article{
SpincemailleAnderson-160,
   Author = {Spincemaille, Pascal and Anderson, Julie and Wu, Gaohong and Yang, Baolian and Fung, Maggie and Li, Ke and Li, Shaojun and Kovanlikaya, Ilhami and Gupta, Ajay and Kelley, Douglas and Benhamo, Nissim and Wang, Yi},
   Title = {Quantitative Susceptibility Mapping: MRI at 7T versus 3T},
   Journal = {Journal of Neuroimaging},
   Volume = {30},
   Number = {1},
   Pages = {65-75},
   DOI = {10.1111/jon.12669},
   Note = {identifier: 10.1111/jon.12669},
   Year = {2020} }




@article{
LiuWei-155,
   Author = {Liu, Chunlei and Wei, Hongjiang and Gong, Nan-Jie and Cronin, Matthew and Dibb, Russel and Decker, Kyle},
   Title = {Quantitative Susceptibility Mapping: Contrast Mechanisms and Clinical Applications},
   Journal = {Tomography},
   Volume = {1},
   Number = {1},
   Pages = {3-17},
   DOI = {10.18383/j.tom.2015.00136},
   Note = {identifier: j.tom.2015.00136},
   Year = {2015} }




@article{
HaradaKudo-19,
   Author = {Harada, Taisuke and Kudo, Kohsuke and Fujima, Noriyuki and Yoshikawa, Masato and Ikebe, Yohei and Sato, Ryota and Shirai, Toru and Bito, Yoshitaka and Uwano, Ikuko and Miyata, Mari},
   Title = {Quantitative Susceptibility Mapping: Basic Methods and Clinical Applications},
   Journal = {Radiographics},
   Volume = {42},
   Number = {4},
   Pages = {1161-1176},
   DOI = {10.1148/rg.210054},
   Abstract = {Quantitative susceptibility mapping (QSM), one of the advanced MRI techniques for  evaluating magnetic susceptibility, offers precise quantitative measurements of  spatial distributions of magnetic susceptibility. Magnetic susceptibility  describes the magnetizability of a material to an applied magnetic field and is a  substance-specific value. Recently, QSM has been widely used to estimate various  levels of substances in the brain, including iron, hemosiderin, and  deoxyhemoglobin (paramagnetism), as well as calcification (diamagnetism). By  visualizing iron distribution in the brain, it is possible to identify anatomic  structures that are not evident on conventional images and to evaluate various  neurodegenerative diseases. It has been challenging to apply QSM in areas outside  the brain because of motion artifacts from respiration and heartbeats, as well as  the presence of fat, which has a different frequency to the proton. In this  review, the authors provide a brief overview of the theoretical background and  analyze methods of converting MRI phase images to QSM. Moreover, we provide an  overview of the current clinical applications of QSM. Online supplemental  material is available for this article. ((c))RSNA, 2022.},
   Year = {2022} }




@article{
LiChen-66,
   Author = {Li, Min and Chen, Chen and Xiong, Zhuang and Liu, Yin and Rong, Pengfei and Shan, Shanshan and Liu, Feng and Sun, Hongfu and Gao, Yang},
   Title = {Quantitative susceptibility mapping via deep neural networks with iterative reverse concatenations and recurrent modules},
   Journal = {Med Phys},
   Volume = {52},
   Number = {6},
   Pages = {4341-4354},
   DOI = {10.1002/mp.17747},
   Abstract = {BACKGROUND: Quantitative susceptibility mapping (QSM) is a post-processing  magnetic resonance imaging (MRI) technique that extracts the distribution of  tissue susceptibilities and holds significant promise in the study of  neurological diseases. However, the ill-conditioned nature of dipole inversion  often results in noise and artifacts during QSM reconstruction from the tissue  field. Deep learning methods have shown great potential in addressing these  issues; however, most existing approaches rely on basic U-net structures, leading  to limited performances and reconstruction artifacts sometimes. PURPOSE: This  study aims to develop a novel deep learning-based method, IR(2)QSM, for improving  QSM reconstruction accuracy while mitigating noise and artifacts by leveraging a  unique network architecture that enhances latent feature utilization. METHODS:  IR(2)QSM, an advanced U-net architecture featuring four iterations of reverse  concatenations and middle recurrent modules, was proposed to optimize feature  fusion and improve QSM accuracy, and comparative experiments based on both  simulated and in vivo datasets were carried out to compare IR(2)QSM with two  traditional iterative methods (iLSQR, MEDI) and four recently proposed deep  learning methods (U-net, xQSM, LPCNN, and MoDL-QSM). RESULTS: In this work,  IR(2)QSM outperformed all other methods in reducing artifacts and noise in QSM  images. It achieved on average the lowest XSIM (84.81%) in simulations, showing  improvements of 12.80%, 12.68%, 18.66%, 10.49%, 25.57%, and 19.78% over iLSQR,  MEDI, U-net, xQSM, LPCNN, and MoDL-QSM, respectively, and yielded results with  the least artifacts on the in vivo data and present the most visually appealing  results. In the meantime, it successfully alleviated the over-smoothing and  susceptibility underestimation in LPCNN results. CONCLUSION: Overall, the  proposed IR(2)QSM showed superior QSM results compared to iterative and deep  learning-based methods, offering a more accurate QSM solution for clinical  applications.},
   Keywords = {IR2QSM; deep learning dipole inversion; quantitative susceptibility mapping; recurrent module; reverse concatenation},
   Year = {2025} }




@article{
SiGuo-34,
   Author = {Si, Wenbin and Guo, Yihao and Zhang, Qianqian and Zhang, Jinwei and Wang, Yi and Feng, Yanqiu},
   Title = {Quantitative susceptibility mapping using multi-channel convolutional neural networks with dipole-adaptive multi-frequency inputs},
   Journal = {Frontiers in Neuroscience},
   Volume = {17},
   Pages = {1165446},
   DOI = {10.3389/fnins.2023.1165446},
   Note = {identifier: 10.3389/fnins.2023.1165446},
   Year = {2023} }




@article{
YoonGong-24,
   Author = {Yoon, Jaeyeon and Gong, Enhao and Chatnuntawech, Itthi and Bilgic, Berkin and Lee, Jingu and Jung, Woojin and Ko, Jingyu and Jung, Hosan and Setsompop, Kawin and Zaharchuk, Greg and Kim, Eung Yeop and Pauly, John and Lee, Jongho},
   Title = {Quantitative susceptibility mapping using deep neural network: QSMnet},
   Journal = {Neuroimage},
   Volume = {179},
   Pages = {199-206},
   DOI = {10.1016/j.neuroimage.2018.06.030},
   Abstract = {Deep neural networks have demonstrated promising potential for the field of  medical image reconstruction, successfully generating high quality images for CT,  PET and MRI. In this work, an MRI reconstruction algorithm, which is referred to  as quantitative susceptibility mapping (QSM), has been developed using a deep  neural network in order to perform dipole deconvolution, which restores magnetic  susceptibility source from an MRI field map. Previous approaches of QSM require  multiple orientation data (e.g. Calculation of Susceptibility through Multiple  Orientation Sampling or COSMOS) or regularization terms (e.g. Truncated K-space  Division or TKD; Morphology Enabled Dipole Inversion or MEDI) to solve an  ill-conditioned dipole deconvolution problem. Unfortunately, they either entail  challenges in data acquisition (i.e. long scan time and multiple head  orientations) or suffer from image artifacts. To overcome these shortcomings, a  deep neural network, which is referred to as QSMnet, is constructed to generate a  high quality susceptibility source map from single orientation data. The network  has a modified U-net structure and is trained using COSMOS QSM maps, which are  considered as gold standard. Five head orientation datasets from five subjects  were employed for patch-wise network training after doubling the training data  using a model-based data augmentation. Seven additional datasets of five head  orientation images (i.e. total 35 images) were used for validation (one dataset)  and test (six datasets). The QSMnet maps of the test dataset were compared with  the maps from TKD and MEDI for their image quality and consistency with respect  to multiple head orientations. Quantitative and qualitative image quality  comparisons demonstrate that the QSMnet results have superior image quality to  those of TKD or MEDI results and have comparable image quality to those of  COSMOS. Additionally, QSMnet maps reveal substantially better consistency across  the multiple head orientation data than those from TKD or MEDI. As a preliminary  application, the network was further tested for three patients, one with  microbleed, another with multiple sclerosis lesions, and the third with  hemorrhage. The QSMnet maps showed similar lesion contrasts with those from MEDI,  demonstrating potential for future applications.},
   Keywords = {Dipole; MRI; Machine learning; Magnetic susceptibility; QSM; Reconstruction},
   Year = {2018} }




@article{
LiWu-150,
   Author = {Li, Wei and Wu, Bing and Liu, Chunlei},
   Title = {Quantitative susceptibility mapping of human brain reflects spatial variation in tissue composition},
   Journal = {NeuroImage},
   Volume = {55},
   Number = {4},
   Pages = {1645-1656},
   DOI = {10.1016/j.neuroimage.2010.11.088},
   Note = {item_number: S1053811911000164
identifier: S1053811911000164},
   Year = {2011} }




@article{
TiepoltRullmann-152,
   Author = {Tiepolt, Solveig and Rullmann, Michael and Jochimsen, Thies H. and Gertz, Hermann-Josef and Schroeter, Matthias L. and Patt, Marianne and Sabri, Osama and Barthel, Henryk},
   Title = {Quantitative susceptibility mapping in $\beta$-Amyloid PET-stratified patients with dementia and healthy controls – A hybrid PET/MRI study},
   Journal = {European Journal of Radiology},
   Volume = {131},
   Pages = {109243},
   DOI = {10.1016/j.ejrad.2020.109243},
   Note = {item_number: S0720048X20304320
identifier: S0720048X20304320},
   Year = {2020} }




@article{
KanUchida-15,
   Author = {Kan, Hirohito and Uchida, Yuto and Kawaguchi, Shohei and Kasai, Harumasa and Hiwatashi, Akio and Ueki, Yoshino},
   Title = {Quantitative susceptibility mapping for susceptibility source separation with adaptive relaxometric constant estimation (QSM-ARCS) from solely gradient-echo data},
   Journal = {NeuroImage},
   Volume = {296},
   Pages = {120676},
   DOI = {10.1016/j.neuroimage.2024.120676},
   Note = {item_number: S105381192400171X
identifier: S105381192400171X},
   Year = {2024} }




@article{
UchidaKan-157,
   Author = {Uchida, Yuto and Kan, Hirohito and Sakurai, Keita and Oishi, Kenichi and Matsukawa, Noriyuki},
   Title = {Quantitative susceptibility mapping as an imaging biomarker for Alzheimer’s disease: The expectations and limitations},
   Journal = {Frontiers in Neuroscience},
   Volume = {16},
   Pages = {938092},
   DOI = {10.3389/fnins.2022.938092},
   Note = {identifier: 10.3389/fnins.2022.938092},
   Year = {2022} }




@article{
MohammadiGhaderi-161,
   Author = {Mohammadi, Sana and Ghaderi, Sadegh and Fatehi, Farzad},
   Title = {Quantitative susceptibility mapping as an early neuroimaging biomarker for amyotrophic lateral sclerosis: A review},
   Journal = {iRADIOLOGY},
   Volume = {2},
   Number = {4},
   Pages = {387-395},
   DOI = {10.1002/ird3.88},
   Note = {identifier: 10.1002/ird3.88},
   Year = {2024} }




@article{
LorioSedlacik-149,
   Author = {Lorio, Sara and Sedlacik, Jan and So, Po-Wah and Parkes, Harold G. and Gunny, Roxana and Löbel, Ulrike and Li, Yao-Feng and Ogunbiyi, Olumide and Mistry, Talisa and Dixon, Emma and Adler, Sophie and Cross, J. Helen and Baldeweg, Torsten and Jacques, Thomas S. and Shmueli, Karin and Carmichael, David W.},
   Title = {Quantitative MRI susceptibility mapping reveals cortical signatures of changes in iron, calcium and zinc in malformations of cortical development in children with drug-resistant epilepsy},
   Journal = {NeuroImage},
   Volume = {238},
   Pages = {118102},
   DOI = {10.1016/j.neuroimage.2021.118102},
   Note = {item_number: S1053811921003797
identifier: S1053811921003797},
   Year = {2021} }




@article{
ZhangNguyen-145,
   Author = {Zhang, Hang and Nguyen, Thanh D. and Zhang, Jinwei and Marcille, Melanie and Spincemaille, Pascal and Wang, Yi and Gauthier, Susan A. and Sweeney, Elizabeth M.},
   Title = {QSMRim-Net: Imbalance-aware learning for identification of chronic active multiple sclerosis lesions on quantitative susceptibility maps},
   Journal = {NeuroImage: Clinical},
   Volume = {34},
   Pages = {102979},
   DOI = {10.1016/j.nicl.2022.102979},
   Note = {item_number: S2213158222000444
identifier: S2213158222000444},
   Year = {2022} }




@article{
ChenJakary-26,
   Author = {Chen, Yicheng and Jakary, Angela and Avadiappan, Sivakami and Hess, Christopher P. and Lupo, Janine M.},
   Title = {QSMGAN: Improved Quantitative Susceptibility Mapping using 3D Generative Adversarial Networks with increased receptive field},
   Journal = {NeuroImage},
   Volume = {207},
   Pages = {116389},
   DOI = {10.1016/j.neuroimage.2019.116389},
   Note = {item_number: S1053811919309802
identifier: S1053811919309802},
   Year = {2020} }




@article{
XuMoyer-59,
   Author = {Xu, Junshen and Moyer, Daniel and Gagoski, Borjan and Iglesias, Juan Eugenio and Grant, P. Ellen and Golland, Polina and Adalsteinsson, Elfar},
   Title = {NeSVoR: Implicit Neural Representation for Slice-to-Volume Reconstruction in MRI},
   Journal = {IEEE Trans Med Imaging},
   Volume = {42},
   Number = {6},
   Pages = {1707-1719},
   DOI = {10.1109/TMI.2023.3236216},
   Abstract = {Reconstructing 3D MR volumes from multiple motion-corrupted stacks of 2D slices  has shown promise in imaging of moving subjects, e. g., fetal MRI. However,  existing slice-to-volume reconstruction methods are time-consuming, especially  when a high-resolution volume is desired. Moreover, they are still vulnerable to  severe subject motion and when image artifacts are present in acquired slices. In  this work, we present NeSVoR, a resolution-agnostic slice-to-volume  reconstruction method, which models the underlying volume as a continuous  function of spatial coordinates with implicit neural representation. To improve  robustness to subject motion and other image artifacts, we adopt a continuous and  comprehensive slice acquisition model that takes into account rigid inter-slice  motion, point spread function, and bias fields. NeSVoR also estimates pixel-wise  and slice-wise variances of image noise and enables removal of outliers during  reconstruction and visualization of uncertainty. Extensive experiments are  performed on both simulated and in vivo data to evaluate the proposed method.  Results show that NeSVoR achieves state-of-the-art reconstruction quality while  providing two to ten-fold acceleration in reconstruction times over the  state-of-the-art algorithms.},
   Year = {2023} }




@article{
HePeng-131,
   Author = {He, Junjie and Peng, Yunsong and Fu, Bangkang and Zhu, Yuemin and Wang, Lihui and Wang, Rongpin},
   Title = {msQSM: Morphology-based self-supervised deep learning for quantitative susceptibility mapping},
   Journal = {NeuroImage},
   Volume = {275},
   Pages = {120181},
   DOI = {10.1016/j.neuroimage.2023.120181},
   Note = {item_number: S1053811923003324
identifier: S1053811923003324},
   Year = {2023} }




@article{
MengAllen-132,
   Author = {Meng, Yuguang and Allen, Jason W. and Sharghi, Vahid Khalilzad and Qiu, Deqiang},
   Title = {M<SUB>o</SUB>tion and temporalB0 ‐shift corrections forQSM and R2* mapping using dual‐echo spiral navigators and conjugate‐phase reconstruction},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {93},
   Number = {1},
   Pages = {199-212},
   DOI = {10.1002/mrm.30266},
   Note = {identifier: 10.1002/mrm.30266},
   Year = {2025} }




@article{
LiuLiu-3,
   Author = {Liu, Jing and Liu, Tian and de Rochefort, Ludovic and Ledoux, James and Khalidov, Ildar and Chen, Weiwei and Tsiouris, A. John and Wisnieff, Cynthia and Spincemaille, Pascal and Prince, Martin R. and Wang, Yi},
   Title = {Morphology enabled dipole inversion for quantitative susceptibility mapping using structural consistency between the magnitude image and the susceptibility map},
   Journal = {NeuroImage},
   Volume = {59},
   Number = {3},
   Pages = {2560-2568},
   DOI = {10.1016/j.neuroimage.2011.08.082},
   Note = {item_number: S1053811911010147
identifier: S1053811911010147},
   Year = {2012} }




@article{
LiuLiu-30,
   Author = {Liu, Tian and Liu, Jing and de Rochefort, Ludovic and Spincemaille, Pascal and Khalidov, Ildar and Ledoux, James Robert and Wang, Yi},
   Title = {Morphology enabled dipole inversion (MEDI) from a single‐angle acquisition: Comparison with COSMOS in human brain imaging},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {66},
   Number = {3},
   Pages = {777-783},
   DOI = {10.1002/mrm.22816},
   Note = {identifier: 10.1002/mrm.22816},
   Year = {2011} }




@article{
FengZhao-23,
   Author = {Feng, Ruimin and Zhao, Jiayi and Wang, He and Yang, Baofeng and Feng, Jie and Shi, Yuting and Zhang, Ming and Liu, Chunlei and Zhang, Yuyao and Zhuang, Jie and Wei, Hongjiang},
   Title = {MoDL-QSM: Model-based deep learning for quantitative susceptibility mapping},
   Journal = {NeuroImage},
   Volume = {240},
   Pages = {118376},
   DOI = {10.1016/j.neuroimage.2021.118376},
   Note = {item_number: S1053811921006522
identifier: S1053811921006522},
   Year = {2021} }




@article{
RobertsRomano-128,
   Author = {Roberts, Alexandra G. and Romano, Dominick J. and Şişman, Mert and Dimov, Alexey V. and Nguyen, Thanh D. and Kovanlikaya, Ilhami and Gauthier, Susan A. and Wang, Yi and Spincemaille, Pascal},
   Title = {Maximum spherical mean value filtering for whole‐brain QSM},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {91},
   Number = {4},
   Pages = {1586-1597},
   DOI = {10.1002/mrm.29963},
   Note = {identifier: 10.1002/mrm.29963},
   Year = {2024} }




@article{
Shmuelide Zwart-29,
   Author = {Shmueli, Karin and de Zwart, Jacco A. and van Gelderen, Peter and Li, Tie Qiang and Dodd, Stephen J. and Duyn, Jeff H.},
   Title = {Magnetic susceptibility mapping of brain tissue in vivo using MRI phase data},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {62},
   Number = {6},
   Pages = {1510-1522},
   DOI = {10.1002/mrm.22135},
   Note = {identifier: 10.1002/mrm.22135},
   Year = {2009} }




@article{
HajiSako-129,
   Author = {Haji, Shotaro and Sako, Wataru and Hanada, Kenta and Matsubara, Tomoyasu and Osaki, Yusuke and Matsumoto, Yuki and Harada, Masafumi and Izumi, Yuishin},
   Title = {Magnetic Susceptibility and Area in the Subthalamic Nucleus Measured byQSM for Diagnosis of Progressive Supranuclear Palsy},
   Journal = {Movement Disorders Clinical Practice},
   Pages = {mdc3.70153},
   DOI = {10.1002/mdc3.70153},
   Note = {identifier: 10.1002/mdc3.70153},
   Year = {2025} }




@article{
WeiCao-22,
   Author = {Wei, Hongjiang and Cao, Steven and Zhang, Yuyao and Guan, Xiaojun and Yan, Fuhua and Yeom, Kristen W. and Liu, Chunlei},
   Title = {Learning-based single-step quantitative susceptibility mapping reconstruction without brain extraction},
   Journal = {NeuroImage},
   Volume = {202},
   Pages = {116064},
   DOI = {10.1016/j.neuroimage.2019.116064},
   Note = {item_number: S1053811919306469
identifier: S1053811919306469},
   Year = {2019} }




@article{
HeWang-61,
   Author = {He, Junjie and Wang, Lihui and Cao, Ying and Wang, Rongpin and Zhu, Yuemin},
   Title = {Learn Less, Infer More: Learning in the Fourier Domain for Quantitative Susceptibility Mapping},
   Journal = {Frontiers in Neuroscience},
   Volume = {16},
   Pages = {837721},
   DOI = {10.3389/fnins.2022.837721},
   Note = {identifier: 10.3389/fnins.2022.837721},
   Year = {2022} }




@article{
GuevaraRoche-125,
   Author = {Guevara, Miguel and Roche, Stéphane and Brochard, Vincent and Cam, Davy and Badagbon, Jacques and Leprince, Yann and Bottlaender, Michel and Cointepas, Yann and Mangin, Jean-François and de Rochefort, Ludovic and Vignaud, Alexandre},
   Title = {Iron load in the normal aging brain measured with QSM and R2* at 7T: findings of the SENIOR cohort},
   Journal = {Frontiers in Neuroimaging},
   Volume = {3},
   Pages = {1359630},
   DOI = {10.3389/fnimg.2024.1359630},
   Note = {identifier: 10.3389/fnimg.2024.1359630},
   Year = {2024} }




@article{
KiersnowskiKarsa-126,
   Author = {Kiersnowski, Oliver C. and Karsa, Anita and Wastling, Stephen J. and Thornton, John S. and Shmueli, Karin},
   Title = {Investigating the effect of oblique image acquisition on the accuracy of QSM and a robust tilt correction method},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {89},
   Number = {5},
   Pages = {1791-1808},
   DOI = {10.1002/mrm.29550},
   Note = {identifier: 10.1002/mrm.29550},
   Year = {2023} }




@article{
SitzmannMartel-121,
   Author = {Sitzmann, Vincent and Martel, Julien N. P. and Bergman, Alexander W. and Lindell, David B. and Wetzstein, Gordon},
   Title = {Implicit Neural Representations with Periodic Activation Functions},
   Abstract = {Implicitly defined, continuous, differentiable signal representationsparameterized by neural networks have emerged as a powerful paradigm, offeringmany possible benefits over conventional representations. However, currentnetwork architectures for such implicit neural representations are incapable ofmodeling signals with fine detail, and fail to represent a signal's spatial andtemporal derivatives, despite the fact that these are essential to manyphysical signals defined implicitly as the solution to partial differentialequations. We propose to leverage periodic activation functions for implicitneural representations and demonstrate that these networks, dubbed sinusoidalrepresentation networks or Sirens, are ideally suited for representing complexnatural signals and their derivatives. We analyze Siren activation statisticsto propose a principled initialization scheme and demonstrate therepresentation of images, wavefields, video, sound, and their derivatives.Further, we show how Sirens can be leveraged to solve challenging boundaryvalue problems, such as particular Eikonal equations (yielding signed distancefunctions), the Poisson equation, and the Helmholtz and wave equations. Lastly,we combine Sirens with hypernetworks to learn priors over the space of Sirenfunctions.},
   Year = {2020} }




@article{
BilgicFan-151,
   Author = {Bilgic, Berkin and Fan, Audrey P. and Polimeni, Jonathan R. and Cauley, Stephen F. and Bianciardi, Marta and Adalsteinsson, Elfar and Wald, Lawrence L. and Setsompop, Kawin},
   Title = {Fast quantitative susceptibility mapping with L1‐regularization and automatic parameter selection},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {72},
   Number = {5},
   Pages = {1444-1459},
   DOI = {10.1002/mrm.25029},
   Note = {identifier: 10.1002/mrm.25029},
   Year = {2014} }




@article{
JungYoon-8,
   Author = {Jung, Woojin and Yoon, Jaeyeon and Ji, Sooyeon and Choi, Joon Yul and Kim, Jae Myung and Nam, Yoonho and Kim, Eung Yeop and Lee, Jongho},
   Title = {Exploring linearity of deep neural network trained QSM: QSMnet+},
   Journal = {NeuroImage},
   Volume = {211},
   Pages = {116619},
   DOI = {10.1016/j.neuroimage.2020.116619},
   Note = {item_number: S1053811920301063
identifier: S1053811920301063},
   Year = {2020} }




@article{
ZhangLiu-141,
   Author = {Zhang, Ming and Liu, Chunlei and Zhang, Yuyao and Wei, Hongjiang},
   Title = {Diffusion-QSM: diffusion model with timetravel and resampling refinement for quantitative susceptibility mapping},
   Journal = {IEEE Transactions on Biomedical Engineering},
   Pages = {1-12},
   DOI = {10.1109/TBME.2025.3605587},
   Note = {item_number: 11147123},
   Year = {2025} }




@article{
BollmannRasmussen-6,
   Author = {Bollmann, Steffen and Rasmussen, Kasper Gade Bøtker and Kristensen, Mads and Blendal, Rasmus Guldhammer and Østergaard, Lasse Riis and Plocharski, Maciej and O'Brien, Kieran and Langkammer, Christian and Janke, Andrew and Barth, Markus},
   Title = {DeepQSM - using deep learning to solve the dipole inversion for quantitative susceptibility mapping},
   Journal = {NeuroImage},
   Volume = {195},
   Pages = {373-383},
   DOI = {10.1016/j.neuroimage.2019.03.060},
   Note = {item_number: S1053811919302605
identifier: S1053811919302605},
   Year = {2019} }




@article{
HanspachBollmann-147,
   Author = {Hanspach, Jannis and Bollmann, Steffen and Grigo, Johanna and Karius, Andre and Uder, Michael and Laun, Frederik B.},
   Title = {Deep learning–based quantitative susceptibility mapping (QSM) in the presence of fat using synthetically generated multi‐echo phase training data},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {88},
   Number = {4},
   Pages = {1548-1560},
   DOI = {10.1002/mrm.29265},
   Note = {identifier: 10.1002/mrm.29265},
   Year = {2022} }




@article{
Alkemadede Hollander-104,
   Author = {Alkemade, A. and de Hollander, G.},
   Title = {Comparison of T2*-weighted and QSM contrasts in Parkinson's disease to visualize the STN with MRI},
   Abstract = {… -rater agreement in QSM. The current results indicate that the calculation of QSM contrasts contributes to an improved visualization of the entire STN. We conclude that QSM contrast is …},
   Year = {2017} }




@article{
ZhangLiu-159,
   Author = {Zhang, Shun and Liu, Zhe and Nguyen, Thanh D. and Yao, Yihao and Gillen, Kelly M. and Spincemaille, Pascal and Kovanlikaya, Ilhami and Gupta, Ajay and Wang, Yi},
   Title = {Clinical feasibility of brain quantitative susceptibility mapping},
   Journal = {Magnetic Resonance Imaging},
   Volume = {60},
   Pages = {44-51},
   DOI = {10.1016/j.mri.2019.04.003},
   Note = {item_number: S0730725X19300190
identifier: S0730725X19300190},
   Year = {2019} }




@article{
GkotsouliasJäger-32,
   Author = {Gkotsoulias, Dimitrios G. and Jäger, Carsten and Müller, Roland and Gräßle, Tobias and Olofsson, Karin M. and Møller, Torsten and Unwin, Steve and Crockford, Catherine and Wittig, Roman M. and Bilgic, Berkin and Möller, Harald E.},
   Title = {Chaos and COSMOS—Considerations on QSM methods with multiple and single orientations and effects from local anisotropy},
   Journal = {Magnetic Resonance Imaging},
   Volume = {110},
   Pages = {104-111},
   DOI = {10.1016/j.mri.2024.04.020},
   Note = {item_number: S0730725X24001334
identifier: S0730725X24001334},
   Year = {2024} }




@article{
LiuSpincemaille-28,
   Author = {Liu, Tian and Spincemaille, Pascal and de Rochefort, Ludovic and Kressler, Bryan and Wang, Yi},
   Title = {Calculation of susceptibility through multiple orientation sampling (COSMOS): A method for conditioning the inverse problem from measured magnetic field map to susceptibility source image in MRI},
   Journal = {Magnetic Resonance in Medicine},
   Volume = {61},
   Number = {1},
   Pages = {196-204},
   DOI = {10.1002/mrm.21828},
   Note = {identifier: 10.1002/mrm.21828},
   Year = {2009} }




@article{
ZhuGao-133,
   Author = {Zhu, Xuanyu and Gao, Yang and Liu, Feng and Crozier, Stuart and Sun, Hongfu},
   Title = {BFRnet: A deep learning-based MR background field removal method for QSM of the brain containing significant pathological susceptibility sources},
   Journal = {Zeitschrift für Medizinische Physik},
   Volume = {33},
   Number = {4},
   Pages = {578-590},
   DOI = {10.1016/j.zemedi.2022.08.001},
   Note = {item_number: S0939388922000873
identifier: S0939388922000873},
   Year = {2023} }




@article{
FisconeRundo-148,
   Author = {Fiscone, Cristiana and Rundo, Leonardo and Lugaresi, Alessandra and Manners, David Neil and Allinson, Kieren and Baldin, Elisa and Vornetti, Gianfranco and Lodi, Raffaele and Tonon, Caterina and Testa, Claudia and Castelli, Mauro and Zaccagna, Fulvio},
   Title = {Assessing robustness of quantitative susceptibility-based MRI radiomic features in patients with multiple sclerosis},
   Journal = {Scientific Reports},
   Volume = {13},
   Number = {1},
   Pages = {16239},
   DOI = {10.1038/s41598-023-42914-4},
   Note = {identifier: 42914},
   Year = {2023} }




@article{
LiFeng-14,
   Author = {Li, Zhenghao and Feng, Ruimin and Liu, Qiangqiang and Feng, Jie and Lao, Guoyan and Zhang, Ming and Li, Jun and Zhang, Yuyao and Wei, Hongjiang},
   Title = {APART-QSM: An improved sub-voxel quantitative susceptibility mapping for susceptibility source separation using an iterative data fitting method},
   Journal = {NeuroImage},
   Volume = {274},
   Pages = {120148},
   DOI = {10.1016/j.neuroimage.2023.120148},
   Note = {item_number: S1053811923002999
identifier: S1053811923002999},
   Year = {2023} }




@article{
ZhangFeng-18,
   Author = {Zhang, Ming and Feng, Ruimin and Li, Zhenghao and Feng, Jie and Wu, Qing and Zhang, Zhiyong and Ma, Chengxin and Wu, Jinsong and Yan, Fuhua and Liu, Chunlei and Zhang, Yuyao and Wei, Hongjiang},
   Title = {A subject-specific unsupervised deep learning method for quantitative susceptibility mapping using implicit neural representation},
   Journal = {Medical Image Analysis},
   Volume = {95},
   Pages = {103173},
   DOI = {10.1016/j.media.2024.103173},
   Note = {item_number: S1361841524000987
identifier: S1361841524000987},
   Year = {2024} }



